The Design of By-product Hydrogen Supply Chain Considering Large-scale Storage and Chemical Plants: A Game Theory Perspective

Hydrogen, an essential resource in the decarbonized economy, is commonly produced as a by-product of chemical plants. To promote the use of by-product hydrogen, this paper proposes a supply chain model among chemical plants, hydrogen-storage salt caverns, and end users, considering time-of-use (TOU) hydrogen price, coalition strategies of suppliers, and road transportation of liquefied and compressed hydrogen. The transport route planning problem among multiple chemical plants is modeled through a cooperative game, while the hydrogen market among the salt cavern and chemical plants is modeled through a Stackelberg game. The equilibrium of the supply chain model gives the transportation and trading strategies of individual stakeholders. Simulation results demonstrate that the proposed method can provide useful insights on by-product hydrogen market design and analysis.

==> table.txt <==
\begin{table*}[!htbp]%
\centering
\caption{Major costs and the influence factors} \label{tab:Major costs and the influence factors}
\begin{tabular}{cccclllllll}
\hline\toprule
\multicolumn{2}{c}{\multirow{2}{*}{Major costs}} &
  \multicolumn{2}{c}{\begin{tabular}[c]{@{}c@{}}Major costs of hydrogen \\ Supply Chain\end{tabular}} &
  \multicolumn{7}{c}{\multirow{2}{*}{Influence factors}} \\ \cline{3-4}
\multicolumn{2}{c}{} &
  \multicolumn{1}{l}{Traditional} &
  \multicolumn{1}{l}{By-product} &
  \multicolumn{7}{c}{} \\ \hline\bottomrule
\multirow{2}{*}{Production} &
  Investment &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{\multirow{2}{*}{\begin{tabular}[c]{@{}l@{}}1) Production technology\\ 2) Scale of production\end{tabular}}} \\
 &
  Operation &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{} \\ \hline
\multirow{2}{*}{Storage} &
  Investment &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{\multirow{2}{*}{\begin{tabular}[c]{@{}l@{}}1) Storage technology\\ 2) Storage capacity\end{tabular}}} \\
 &
  Operation &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{} \\ \hline
\multirow{3}{*}{Transportation} &
  Investment &
  \checkmark &
  \checkmark &
  \multicolumn{7}{l}{\multirow{3}{*}{\begin{tabular}[c]{@{}l@{}}1) Transportation mode\\ 2) Hydrogen volume\\ 3) Transport distance\end{tabular}}} \\
 &
  \multirow{2}{*}{Operation} &
  \multirow{2}{*}{\checkmark} &
  \multirow{2}{*}{\checkmark} &
  \multicolumn{7}{l}{} \\
 &
   &
   &
   &
  \multicolumn{7}{l}{} \\ \hline
\multirow{4}{*}{\begin{tabular}[c]{@{}c@{}}Secondary\\ processing\end{tabular}} &
  \multirow{2}{*}{Investment} &
  \multicolumn{1}{l}{\multirow{2}{*}{}} &
  \multirow{2}{*}{\checkmark} &
  \multicolumn{7}{l}{\multirow{4}{*}{\begin{tabular}[c]{@{}l@{}}1) Type of processing \\ equipment\\ 2) TOU eletricity price\\ 3) Hydrogen volume\end{tabular}}} \\
 &
   &
  \multicolumn{1}{l}{} &
   &
  \multicolumn{7}{l}{} \\
 &
  \multirow{2}{*}{Operation} &
  \multicolumn{1}{l}{\multirow{2}{*}{}} &
  \multirow{2}{*}{\checkmark} &
  \multicolumn{7}{l}{} \\
 &
   &
  \multicolumn{1}{l}{} &
   &
  \multicolumn{7}{l}{} \\ \hline
% \multicolumn{11}{l}{\multirow{4}{*}{\begin{tabular}[c]{@{}l@{}}Remarks:\\ 1) Transportation mode includes CH2 and LH2 in this paper.\\ 2) Scale of production, storage capacity and transport distance are decision variables in the\\  traditional hydrogen supply chain, but they are fixed and known in the by-product hydrogen supply chain.\end{tabular}}} \\
% \multicolumn{11}{l}{} \\
% \multicolumn{11}{l}{} \\
% \multicolumn{11}{l}{} \\ \hline
\end{tabular}
\end{table*}

